A Manifestly Gauge Invariant and Universal Calculus for SU(N) Yang-Mills

Within the framework of the Exact Renormalization Group, a manifestly gauge invariant calculus is constructed for SU(N) Yang-Mills. The methodology is comprehensively illustrated with a proof, to all orders in perturbation theory, that the beta function has no explicit dependence on either the seed action or details of the covariantization of the cutoff. The cancellation of these non-universal contributions is done in an entirely diagrammatic fashion.

==> pstex/GRs-EGR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/GRs-EGR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(154,538)(1164,-653)
\put(1164,-604){\makebox(0,0)[lb]{\smash{{\SetFigFont{11}{13.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\decGR{ \ }{\GRkpr^{m'}}$}%
}}}}
\end{picture}%


==> pstex/Struc-GR-RR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-GR-RR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(163,268)(440,478)
\end{picture}%


==> pstex/Struc-GR-RRR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-GR-RRR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(189,307)(451,49)
\end{picture}%


==> pstex/Struc-LLXL.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-LLXL.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(390,575)(110,199)
\put(193,597){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}}
\end{picture}%


==> pstex/Struc-LXL.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-LXL.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(384,474)(110,300)
\put(193,597){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}
\end{picture}


==> pstex/Struc-LXRL.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-LXRL.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(509,502)(110,272)
\put(193,597){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}}
\end{picture}%


==> pstex/Struc-PF-TLTP-EP-RR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-PF-TLTP-EP-RR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(427,774)(256,-28)
\put(376,175){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}}
\end{picture}%


==> pstex/Struc-PF-TLTP-EP-RRR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-PF-TLTP-EP-RRR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(423,815)(260,-27)
\put(376,175){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}}
\end{picture}%


==> pstex/Struc-R-PF-TLTP-EP-RR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-R-PF-TLTP-EP-RR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(433,885)(250,-139)
\put(376,175){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^2$}%
}}}}
\end{picture}%


==> pstex/Struc-WGR-N1-Bottom-PF-B.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGR-N1-Bottom-PF-B.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(391,715)(239,481)
\end{picture}


==> pstex/Struc-WGRx2-B.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-B.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(739,297)(2131,-732)
\end{picture}


==> pstex/Struc-WGRx2-Bottom-B.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Struc-WGRx2-Bottom-B.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(314,691)(501,545)
\end{picture}


==> pstex/WBT-GR-B.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/WBT-GR-B.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(281,553)(797,131)
\put(797,404){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\bullet$}%
}}}}
\end{picture}%


==> pstex/dvj+R.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/dvj+R.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(586,684)(1081,1705)
\put(1141,1904){\makebox(0,0)[lb]{\smash{{\SetFigFont{11}{13.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\nothing {v}^{j_+;R}$}%
}}}}
\end{picture}%


==> pstex/vj+R-EGR.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/vj+R-EGR.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(502,823)(1021,-938)
\put(1081,-739){\makebox(0,0)[lb]{\smash{{\SetFigFont{11}{13.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\nothing {v}^{j_+;R}$}%
}}}}
\end{picture}%

